Revisiting Ensemble Methods for Stock Trading and Crypto Trading Tasks at ACM ICAIF FinRL Contest 2023-2024

Reinforcement learning has demonstrated great potential for performing financial tasks. However, it faces two major challenges: policy instability and sampling bottlenecks. In this paper, we revisit ensemble methods with massively parallel simulations on graphics processing units (GPUs), significantly enhancing the computational efficiency and robustness of trained models in volatile financial markets. Our approach leverages the parallel processing capability of GPUs to significantly improve the sampling speed for training ensemble models. The ensemble models combine the strengths of component agents to improve the robustness of financial decision-making strategies. We conduct experiments in both stock and cryptocurrency trading tasks to evaluate the effectiveness of our approach. Massively parallel simulation on a single GPU improves the sampling speed by up to $1,746\times$ using $2,048$ parallel environments compared to a single environment. The ensemble models have high cumulative returns and outperform some individual agents, reducing maximum drawdown by up to $4.17\%$ and improving the Sharpe ratio by up to $0.21$. This paper describes trading tasks at ACM ICAIF FinRL Contests in 2023 and 2024.

==> todo.txt <==
TODOS:
(Nik) Naive sharpe based weighted average on rolling window 

Outline:
1. Title: massively parallel simulation and ensemble strategy.

2. Abstract

I. Introduction                          (Keyi)
    1. background, introduce to the topic
    2. challenges and motivation
        i. sampling speed performance bottleneck (simulation is slow, the cost between CPU and GPU
        ii. policy is not very stable.
    3. contribution
        i. vectorized env on stock trading and crypto trading
        ii. ensemble strategy
    4. summarize experiments and results.
    5. road map: following sections

II. Related Works                        (Nik)
    1. Financial reinforcement learning
    2. Massive parallel simulation: Issac-Gym
    3. Ensemble strategy

III. Problem Description                 (Keyi)
    1. MDP (state, action, reward, policy, ...)
    2. Producer-Consumer framework (learner + worker)

IV. Massively Parallel Simulation (name is to be changed) (Nik)
    1. stock trading vec env
        i. env: reset, step, reward (using vmap)
    2. crypto trading vec env

V.  Ensemble strategy                    (Keyi)
    1. Weighted average on Sharpe ratio for stock
    2. Weighted average for crypto
    # 2. stacked ensemble (meta-learner)

VI. Experiment results 
    (plots, tables, analysis)
    (need to be clear about the expected results)
    1. stock trading vec env    (Nik)
    2. crypto trading vec env   (Keyi)
    3. ensemble strategy        (Nik)

    1. Sampling speed
    2. Stock trading task (ensemble)
    3. Crypto trading task (ensemble)


VII. Conclusion

